Distributed Parallelization of xPU Stencil Computations in Julia

We present a straightforward approach for distributed parallelization of stencil-based xPU applications on a regular staggered grid, which is instantiated in the package ImplicitGlobalGrid.jl. The approach allows to leverage remote direct memory access and enables close to ideal weak scaling of real-world applications on thousands of GPUs. The communication costs can be easily hidden behind computation.

==> codes/benchmarks/Project.toml <==
[deps]
ImplicitGlobalGrid = "4d7a3746-15be-11ea-1130-334b0c4f5fa0"
MPI = "da04e1cc-30fd-572f-bb4f-1f8673147195"
ParallelStencil = "94395366-693c-11ea-3b26-d9b7aac5d958"


==> data/data_raw/out_diff3D_pareff_1.txt <==
1 512 512 512 90 0.9340479373931885 3.221225472 0.010378310415479873 310.3805285295137
1 512 512 512 90 0.9466681480407715 3.221225472 0.010518534978230795 306.2427874857727
1 512 512 512 90 0.9535219669342041 3.221225472 0.010594688521491157 304.0415454843996
1 512 512 512 90 0.9361491203308105 3.221225472 0.010401656892564561 309.68388068083993
1 512 512 512 90 0.9420769214630127 3.221225472 0.01046752134958903 307.7352664894703
1 512 512 512 90 0.93709397315979 3.221225472 0.010412155257331 309.37163271091225
1 512 512 512 90 0.9356751441955566 3.221225472 0.01039639049106174 309.84075432424714
1 512 512 512 90 0.9484589099884033 3.221225472 0.010538432333204482 305.6645780084924
1 512 512 512 90 0.943687915802002 3.221225472 0.01048542128668891 307.2099235620889
1 512 512 512 90 0.9328708648681641 3.221225472 0.01036523183186849 310.7721587177781
1 512 512 512 90 0.938805103302002 3.221225472 0.010431167814466688 308.80775089559717
1 512 512 512 90 0.9378070831298828 3.221225472 0.010420078701443142 309.13638603841565
1 512 512 512 90 0.9503159523010254 3.221225472 0.01055906613667806 305.0672692361235
1 512 512 512 90 0.9375438690185547 3.221225472 0.010417154100206162 309.22317564028833
1 512 512 512 90 0.9450640678405762 3.221225472 0.01050071186489529 306.76258080833657
1 512 512 512 90 0.9377551078796387 3.221225472 0.010419501198662652 309.1535199797708
1 512 512 512 90 0.9454519748687744 3.221225472 0.010505021942986383 306.6367199880656
1 512 512 512 90 0.9402899742126465 3.221225472 0.010447666380140516 308.3200931954602
1 512 512 512 90 0.9480838775634766 3.221225472 0.010534265306260851 305.7854893862909
1 512 512 512 90 0.9321670532226562 3.221225472 0.010357411702473958 311.0068002057485


==> data/data_raw/out_diff3D_pareff_1000.txt <==
1000 512 512 512 90 1.0334599018096924 3.221225472 0.01148288779788547 280.5239874061276
1000 512 512 512 90 1.0170190334320068 3.221225472 0.011300211482577854 285.0588661076244
1000 512 512 512 90 1.0364751815795898 3.221225472 0.011516390906439886 279.7078961776743
1000 512 512 512 90 1.0034151077270508 3.221225472 0.011149056752522786 288.92358730446927
1000 512 512 512 90 1.0056180953979492 3.221225472 0.011173534393310546 288.2906481165447
1000 512 512 512 90 1.0111370086669922 3.221225472 0.011234855651855469 286.71712141383904
1000 512 512 512 90 1.0050580501556396 3.221225472 0.011167311668395996 288.4512913807372
1000 512 512 512 90 1.020353078842163 3.221225472 0.01133725643157959 284.12742460577783
1000 512 512 512 90 0.9975872039794922 3.221225472 0.011084302266438802 290.6114786993196
1000 512 512 512 90 1.010585069656372 3.221225472 0.011228722996181911 286.87371423226926
1000 512 512 512 90 1.0133888721466064 3.221225472 0.011259876357184517 286.0800038842925
1000 512 512 512 90 0.9983890056610107 3.221225472 0.011093211174011231 290.3780899390583
1000 512 512 512 90 0.9993908405303955 3.221225472 0.01110434267255995 290.0870017241094
1000 512 512 512 90 0.9988658428192139 3.221225472 0.011098509364657932 290.23946965866094
1000 512 512 512 90 1.0087361335754395 3.221225472 0.011208179261949327 287.3995317808438
1000 512 512 512 90 1.0233879089355469 3.221225472 0.011370976765950521 283.2848521549795
1000 512 512 512 90 1.0156311988830566 3.221225472 0.01128479109870063 285.44839189543376
1000 512 512 512 90 0.9957358837127686 3.221225472 0.011063732041252983 291.1517976022123
1000 512 512 512 90 0.9934961795806885 3.221225472 0.011038846439785428 291.8081603518179
1000 512 512 512 90 0.9957840442657471 3.221225472 0.011064267158508301 291.1377162040879


==> data/data_raw/out_diff3D_pareff_125.txt <==
125 512 512 512 90 0.9970932006835938 3.221225472 0.01107881334092882 290.7554602531051
125 512 512 512 90 1.0150079727172852 3.221225472 0.011277866363525391 285.6236603776412
125 512 512 512 90 1.0006930828094482 3.221225472 0.011118812031216091 289.70949980595066
125 512 512 512 90 1.0041658878326416 3.221225472 0.011157398753696018 288.70756913056744
125 512 512 512 90 1.0230579376220703 3.221225472 0.011367310418023004 283.37622124691075
125 512 512 512 90 1.0218260288238525 3.221225472 0.01135362254248725 283.71785832632787
125 512 512 512 90 1.0313291549682617 3.221225472 0.011459212832980686 281.1035556237346
125 512 512 512 90 1.0081279277801514 3.221225472 0.011201421419779459 287.57292055024044
125 512 512 512 90 1.0158588886260986 3.221225472 0.01128732098473443 285.38441286081576
125 512 512 512 90 0.9918308258056641 3.221225472 0.011020342508951822 292.29812679446206
125 512 512 512 90 1.0006229877471924 3.221225472 0.011118033197191027 289.7297943681121
125 512 512 512 90 1.0198469161987305 3.221225472 0.011331632402208117 284.26844056221785
125 512 512 512 90 1.0079660415649414 3.221225472 0.011199622684054904 287.6191067209893
125 512 512 512 90 0.996452808380127 3.221225472 0.0110716978708903 290.94232064164646
125 512 512 512 90 1.016430139541626 3.221225472 0.011293668217129177 285.2240219979499
125 512 512 512 90 1.0135829448699951 3.221225472 0.011262032720777724 286.0252275823215
125 512 512 512 90 0.9945950508117676 3.221225472 0.011051056120130751 291.4857581921218
125 512 512 512 90 1.0017030239105225 3.221225472 0.011130033599005804 289.41740771454073
125 512 512 512 90 1.0160350799560547 3.221225472 0.011289278666178385 285.3349241568895
125 512 512 512 90 0.9946188926696777 3.221225472 0.011051321029663086 291.47877103143054


==> data/data_raw/out_diff3D_pareff_216.txt <==
216 512 512 512 90 1.0110080242156982 3.221225472 0.011233422491285536 286.75370079767805
216 512 512 512 90 1.003983974456787 3.221225472 0.011155377493964301 288.7598804919751
216 512 512 512 90 0.9931049346923828 3.221225472 0.011034499274359809 291.92312146732064
216 512 512 512 90 0.9962389469146729 3.221225472 0.011069321632385254 291.00477689398207
216 512 512 512 90 0.9913389682769775 3.221225472 0.01101487742529975 292.4431518957498
216 512 512 512 90 0.9879758358001709 3.221225472 0.010977509286668565 293.4386469535451
216 512 512 512 90 0.9968409538269043 3.221225472 0.011076010598076714 290.82903482950326
216 512 512 512 90 0.9944860935211182 3.221225472 0.01104984548356798 291.5176937804447
216 512 512 512 90 0.9922730922698975 3.221225472 0.01102525658077664 292.1678464713872
216 512 512 512 90 0.9938778877258301 3.221225472 0.011043087641398112 291.69608868486495
216 512 512 512 90 1.0026028156280518 3.221225472 0.01114003128475613 289.15766838176495
216 512 512 512 90 1.000662088394165 3.221225472 0.011118467648824055 289.71847324129175
216 512 512 512 90 0.9929680824279785 3.221225472 0.011032978693644205 291.9633547244734
216 512 512 512 90 0.9897878170013428 3.221225472 0.010997642411126031 292.901455746658
216 512 512 512 90 0.9945991039276123 3.221225472 0.011051101154751247 291.48457035117127
216 512 512 512 90 0.994642972946167 3.221225472 0.011051588588290744 291.4717143391419
216 512 512 512 90 0.9960529804229736 3.221225472 0.01106725533803304 291.0591084792394
216 512 512 512 90 0.991070032119751 3.221225472 0.01101188924577501 292.5225090904274
216 512 512 512 90 0.996103048324585 3.221225472 0.011067811648050945 291.0444787490815
216 512 512 512 90 0.9962210655212402 3.221225472 0.011069122950236003 291.01000020343264


==> data/data_raw/out_diff3D_pareff_2197.txt <==
2197 512 512 512 90 1.006438970565796 3.221225472 0.011182655228508843 288.05551152000737
2197 512 512 512 90 1.000309944152832 3.221225472 0.011114554935031468 289.8204643217124
2197 512 512 512 90 1.021346092224121 3.221225472 0.011348289913601345 283.8511790344061
2197 512 512 512 90 1.0026910305023193 3.221225472 0.011141011450025771 289.13222883300676
2197 512 512 512 90 1.0015809535980225 3.221225472 0.01112867726220025 289.4526812221646
2197 512 512 512 90 1.0017869472503662 3.221225472 0.011130966080559624 289.3931621645952
2197 512 512 512 90 0.9995851516723633 3.221225472 0.01110650168524848 290.0306111940173
2197 512 512 512 90 1.015455961227417 3.221225472 0.011282844013637966 285.4976518426022
2197 512 512 512 90 1.037642002105713 3.221225472 0.011529355578952365 279.3933667793688
2197 512 512 512 90 1.0024449825286865 3.221225472 0.011138277583652073 289.2031957192262
2197 512 512 512 90 1.0173060894012451 3.221225472 0.011303400993347168 284.9784302880092
2197 512 512 512 90 1.056675910949707 3.221225472 0.011740843454996744 274.36065256700874
2197 512 512 512 90 1.0010077953338623 3.221225472 0.011122308837042915 289.6184163913602
2197 512 512 512 90 1.015197992324829 3.221225472 0.0112799776924981 285.57019879058083
2197 512 512 512 90 0.9989988803863525 3.221225472 0.01109998755984836 290.2008182110076
2197 512 512 512 90 0.9983718395233154 3.221225472 0.01109302043914795 290.3830827384125
2197 512 512 512 90 1.011354923248291 3.221225472 0.011237276924981011 286.65534306083174
2197 512 512 512 90 1.0115690231323242 3.221225472 0.01123965581258138 286.59467208900145
2197 512 512 512 90 0.9956479072570801 3.221225472 0.011062754525078667 291.17752406940383
2197 512 512 512 90 1.017198085784912 3.221225472 0.01130220095316569 285.00868860394405


==> data/data_raw/out_diff3D_pareff_27.txt <==
27 512 512 512 90 0.9870240688323975 3.221225472 0.010966934098137749 293.7216037932592
27 512 512 512 90 0.9850809574127197 3.221225472 0.010945343971252441 294.30098135430325
27 512 512 512 90 0.9811930656433105 3.221225472 0.010902145173814562 295.4671232719351
27 512 512 512 90 0.9798460006713867 3.221225472 0.01088717778523763 295.87332323789104
27 512 512 512 90 0.9858770370483398 3.221225472 0.010954189300537109 294.0633381095629
27 512 512 512 90 0.9844610691070557 3.221225472 0.010938456323411729 294.4862946616669
27 512 512 512 90 0.9826450347900391 3.221225472 0.010918278164333767 295.0305371887875
27 512 512 512 90 0.9798588752746582 3.221225472 0.01088732083638509 295.8694356865799
27 512 512 512 90 0.9865620136260986 3.221225472 0.010961800151401095 293.8591679750953
27 512 512 512 90 0.9891538619995117 3.221225472 0.010990598466661242 293.0891781526938
27 512 512 512 90 0.9829168319702148 3.221225472 0.010921298133002386 294.94895503914324
27 512 512 512 90 0.9864559173583984 3.221225472 0.010960621303982204 293.8907734025686
27 512 512 512 90 0.9825069904327393 3.221225472 0.010916744338141547 295.071989617408
27 512 512 512 90 0.984705924987793 3.221225472 0.01094117694430881 294.41306802697864
27 512 512 512 90 0.979964017868042 3.221225472 0.010888489087422688 295.83769117432854
27 512 512 512 90 0.9847640991210938 3.221225472 0.010941823323567709 294.3956758159098
27 512 512 512 90 0.9835910797119141 3.221225472 0.010928789774576822 294.74676871298226
27 512 512 512 90 0.9791169166564941 3.221225472 0.010879076851738823 296.09364065528644
27 512 512 512 90 0.9816069602966309 3.221225472 0.010906744003295898 295.3425395357754
27 512 512 512 90 0.9833881855010986 3.221225472 0.01092653539445665 294.80758133399


==> data/data_raw/out_diff3D_pareff_512.txt <==
512 512 512 512 90 0.9991440773010254 3.221225472 0.011101600858900282 290.1586458512879
512 512 512 512 90 0.9981718063354492 3.221225472 0.011090797848171657 290.44127537957297
512 512 512 512 90 0.9976179599761963 3.221225472 0.011084643999735515 290.6025193120194
512 512 512 512 90 1.0039019584655762 3.221225472 0.011154466205173068 288.7834713691726
512 512 512 512 90 1.0002031326293945 3.221225472 0.011113368140326606 289.8514142000998
512 512 512 512 90 1.0193839073181152 3.221225472 0.011326487859090168 284.3975566013412
512 512 512 512 90 1.0015339851379395 3.221225472 0.01112815539042155 289.46625554605737
512 512 512 512 90 1.0001678466796875 3.221225472 0.01111297607421875 289.86164016612935
512 512 512 512 90 0.998852014541626 3.221225472 0.011098355717129178 290.24348778336304
512 512 512 512 90 0.9998509883880615 3.221225472 0.011109455426534017 289.953498918261
512 512 512 512 90 0.9953110218048096 3.221225472 0.011059011353386774 291.276079666336
512 512 512 512 90 0.9934980869293213 3.221225472 0.011038867632548015 291.80760012940476
512 512 512 512 90 0.9922981262207031 3.221225472 0.01102553473578559 292.16047558626474
512 512 512 512 90 0.9951930046081543 3.221225472 0.011057700051201715 291.3106212941567
512 512 512 512 90 0.9982829093933105 3.221225472 0.01109203232659234 290.40895096179503
512 512 512 512 90 0.9964919090270996 3.221225472 0.01107213232252333 290.93090456002477
512 512 512 512 90 0.9925789833068848 3.221225472 0.011028655370076497 292.0778067596519
512 512 512 512 90 1.0022060871124268 3.221225472 0.011135623190138074 289.2721329555027
512 512 512 512 90 0.991750955581665 3.221225472 0.0110194550620185 292.3216668946557
512 512 512 512 90 0.9951310157775879 3.221225472 0.011057011286417643 291.3287676532384


==> data/data_raw/out_diff3D_pareff_64.txt <==
64 512 512 512 90 0.9891541004180908 3.221225472 0.010990601115756565 293.08910750858956
64 512 512 512 90 0.9896070957183838 3.221225472 0.010995634396870931 292.9549451841247
64 512 512 512 90 0.992056131362915 3.221225472 0.011022845904032389 292.23174305844265
64 512 512 512 90 0.9884791374206543 3.221225472 0.010983101526896159 293.28923748101994
64 512 512 512 90 0.994920015335083 3.221225472 0.011054666837056477 291.39055201574166
64 512 512 512 90 0.9878499507904053 3.221225472 0.010976110564337836 293.47604081777297
64 512 512 512 90 0.9888169765472412 3.221225472 0.010986855294969346 293.18903230435126
64 512 512 512 90 0.9844260215759277 3.221225472 0.010938066906399197 294.49677896150524
64 512 512 512 90 0.9901220798492432 3.221225472 0.011001356442769368 292.80257291519246
64 512 512 512 90 0.9839041233062744 3.221225472 0.010932268036736383 294.65299068551144
64 512 512 512 90 0.9850249290466309 3.221225472 0.010944721433851454 294.3177212383786
64 512 512 512 90 0.9897830486297607 3.221225472 0.010997589429219563 292.90286682657074
64 512 512 512 90 0.9830901622772217 3.221225472 0.010923224025302464 294.8969520846941
64 512 512 512 90 0.9945449829101562 3.221225472 0.011050499810112847 291.50043232000246
64 512 512 512 90 0.9882810115814209 3.221225472 0.010980900128682454 293.34803470127724
64 512 512 512 90 0.9904758930206299 3.221225472 0.01100528770022922 292.69797934795537
64 512 512 512 90 0.9823501110076904 3.221225472 0.010915001233418783 295.119112047141
64 512 512 512 90 0.9806761741638184 3.221225472 0.010896401935153538 295.6228570834755
64 512 512 512 90 0.9884629249572754 3.221225472 0.01098292138841417 293.2940479204426
64 512 512 512 90 0.9870820045471191 3.221225472 0.010967577828301324 293.7043641201959


==> data/data_raw/out_diff3D_pareff_8.txt <==
8 512 512 512 90 0.9687850475311279 3.221225472 0.010764278305901421 299.25141105223855
8 512 512 512 90 0.9645669460296631 3.221225472 0.0107174105114407 300.5600530614538
8 512 512 512 90 0.9632339477539062 3.221225472 0.010702599419487847 300.975991508626
8 512 512 512 90 0.9634730815887451 3.221225472 0.010705256462097168 300.90128932501625
8 512 512 512 90 0.9681990146636963 3.221225472 0.010757766829596626 299.4325423690916
8 512 512 512 90 0.9681999683380127 3.221225472 0.01075777742597792 299.4322474288577
8 512 512 512 90 0.9731669425964355 3.221225472 0.010812966028849284 297.9039667197403
8 512 512 512 90 0.9741618633270264 3.221225472 0.010824020703633625 297.5997145791336
8 512 512 512 90 0.9661529064178467 3.221225472 0.01073503229353163 300.06667739052284
8 512 512 512 90 0.9670360088348389 3.221225472 0.01074484454260932 299.7926549077596
8 512 512 512 90 0.9747970104217529 3.221225472 0.010831077893575033 297.4058079584879
8 512 512 512 90 0.9715781211853027 3.221225472 0.010795312457614475 298.3911289874623
8 512 512 512 90 0.9669270515441895 3.221225472 0.01074363390604655 299.8264367689488
8 512 512 512 90 0.9685518741607666 3.221225472 0.010761687490675185 299.32345413218286
8 512 512 512 90 0.9622619152069092 3.221225472 0.010691799057854546 301.28002355539803
8 512 512 512 90 0.9672901630401611 3.221225472 0.010747668478224013 299.7138847859483
8 512 512 512 90 0.9680109024047852 3.221225472 0.010755676693386501 299.4907306930006
8 512 512 512 90 0.9707579612731934 3.221225472 0.010786199569702148 298.64322935839687
8 512 512 512 90 0.9707150459289551 3.221225472 0.010785722732543945 298.65643238542947
8 512 512 512 90 0.9659500122070312 3.221225472 0.010732777913411458 300.12970528112976


==> data/data_raw/out_diff3D_pareff_noMPI_1.txt <==
1 512 512 512 90 0.9372940063476562 3.221225472 0.010414377848307291 309.30560797000123
1 512 512 512 90 0.9418549537658691 3.221225472 0.01046505504184299 307.80779070156836
1 512 512 512 90 0.939877986907959 3.221225472 0.010443088743421767 308.4552426147954
1 512 512 512 90 0.9386570453643799 3.221225472 0.010429522726270887 308.8564603139573
1 512 512 512 90 0.9374549388885498 3.221225472 0.010416165987650553 309.25250959125435
1 512 512 512 90 0.9442510604858398 3.221225472 0.010491678449842666 307.02670572679494
1 512 512 512 90 0.9386410713195801 3.221225472 0.010429345236884224 308.86171651580537
1 512 512 512 90 0.9295392036437988 3.221225472 0.010328213373819986 311.88603056605905
1 512 512 512 90 0.9415910243988037 3.221225472 0.010462122493320042 307.89406968392115
1 512 512 512 90 0.9325551986694336 3.221225472 0.010361724429660372 310.87735384848315
1 512 512 512 90 0.9326050281524658 3.221225472 0.010362278090582953 310.8607435393372
1 512 512 512 90 0.9398880004882812 3.221225472 0.010443200005425347 308.45195632818877
1 512 512 512 90 0.9335529804229736 3.221225472 0.010372810893588595 310.5450880234431
1 512 512 512 90 0.9386279582977295 3.221225472 0.010429199536641438 308.86603144207805
1 512 512 512 90 0.931318998336792 3.221225472 0.0103479888704088 311.2900015974548
1 512 512 512 90 0.9340448379516602 3.221225472 0.010378275977240668 310.38155846540184
1 512 512 512 90 0.9439029693603516 3.221225472 0.010487810770670573 307.13993057619217
1 512 512 512 90 0.9443621635437012 3.221225472 0.010492912928263346 306.9905844089699
1 512 512 512 90 0.9342830181121826 3.221225472 0.010380922423468695 310.3024317682605
1 512 512 512 90 0.9396378993988037 3.221225472 0.010440421104431153 308.53405622047546


==> data/data_raw_nordma/out_diff3D_pareff_noMPI_1.txt <==
1 512 512 512 90 0.9372940063476562 3.221225472 0.010414377848307291 309.30560797000123
1 512 512 512 90 0.9418549537658691 3.221225472 0.01046505504184299 307.80779070156836
1 512 512 512 90 0.939877986907959 3.221225472 0.010443088743421767 308.4552426147954
1 512 512 512 90 0.9386570453643799 3.221225472 0.010429522726270887 308.8564603139573
1 512 512 512 90 0.9374549388885498 3.221225472 0.010416165987650553 309.25250959125435
1 512 512 512 90 0.9442510604858398 3.221225472 0.010491678449842666 307.02670572679494
1 512 512 512 90 0.9386410713195801 3.221225472 0.010429345236884224 308.86171651580537
1 512 512 512 90 0.9295392036437988 3.221225472 0.010328213373819986 311.88603056605905
1 512 512 512 90 0.9415910243988037 3.221225472 0.010462122493320042 307.89406968392115
1 512 512 512 90 0.9325551986694336 3.221225472 0.010361724429660372 310.87735384848315
1 512 512 512 90 0.9326050281524658 3.221225472 0.010362278090582953 310.8607435393372
1 512 512 512 90 0.9398880004882812 3.221225472 0.010443200005425347 308.45195632818877
1 512 512 512 90 0.9335529804229736 3.221225472 0.010372810893588595 310.5450880234431
1 512 512 512 90 0.9386279582977295 3.221225472 0.010429199536641438 308.86603144207805
1 512 512 512 90 0.931318998336792 3.221225472 0.0103479888704088 311.2900015974548
1 512 512 512 90 0.9340448379516602 3.221225472 0.010378275977240668 310.38155846540184
1 512 512 512 90 0.9439029693603516 3.221225472 0.010487810770670573 307.13993057619217
1 512 512 512 90 0.9443621635437012 3.221225472 0.010492912928263346 306.9905844089699
1 512 512 512 90 0.9342830181121826 3.221225472 0.010380922423468695 310.3024317682605
1 512 512 512 90 0.9396378993988037 3.221225472 0.010440421104431153 308.53405622047546


==> data/data_raw_nordma/out_diff3D_pareff_nordma_1.txt <==
1 512 512 512 90 0.9406859874725342 3.221225472 0.010452066527472601 308.1902955299041
1 512 512 512 90 0.9445340633392334 3.221225472 0.010494822925991482 306.9347138790033
1 512 512 512 90 0.9444530010223389 3.221225472 0.010493922233581542 306.96105805813716
1 512 512 512 90 0.9364500045776367 3.221225472 0.01040500005086263 309.5843783040581
1 512 512 512 90 0.936363935470581 3.221225472 0.0104040437274509 309.61283481545246
1 512 512 512 90 0.9363939762115479 3.221225472 0.010404377513461642 309.6029020315955
1 512 512 512 90 0.93212890625 3.221225472 0.010356987847222223 311.01952802464115
1 512 512 512 90 0.9439539909362793 3.221225472 0.01048837767706977 307.12332938223693
1 512 512 512 90 0.9438271522521973 3.221225472 0.010486968358357747 307.1646029553237
1 512 512 512 90 0.9510378837585449 3.221225472 0.010567087597317166 304.8356931211419
1 512 512 512 90 0.9445858001708984 3.221225472 0.01049539777967665 306.91790245793254
1 512 512 512 90 0.9474070072174072 3.221225472 0.010526744524637859 306.00395634763606
1 512 512 512 90 0.9386618137359619 3.221225472 0.010429575708177355 308.8548913331521
1 512 512 512 90 0.9442949295043945 3.221225472 0.010492165883382162 307.0124422167098
1 512 512 512 90 0.9362149238586426 3.221225472 0.010402388042873807 309.6621139995553
1 512 512 512 90 0.9343531131744385 3.221225472 0.01038170125749376 310.2791529157942
1 512 512 512 90 0.9438211917877197 3.221225472 0.010486902130974664 307.1665427758327
1 512 512 512 90 0.9379210472106934 3.221225472 0.010421344969007705 309.0988237679188
1 512 512 512 90 0.950782060623169 3.221225472 0.01056424511803521 304.91771404477777
1 512 512 512 90 0.941072940826416 3.221225472 0.0104563660091824 308.0635728675945


==> data/data_raw_nordma/out_diff3D_pareff_nordma_1000.txt <==
1000 512 512 512 90 1.0321760177612305 3.221225472 0.011468622419569228 280.8729204044187
1000 512 512 512 90 1.0510649681091309 3.221225472 0.011678499645657009 275.8252831902004
1000 512 512 512 90 1.0273869037628174 3.221225472 0.011415410041809081 282.18219583897746
1000 512 512 512 90 1.0277771949768066 3.221225472 0.011419746610853408 282.075039120266
1000 512 512 512 90 1.0329020023345947 3.221225472 0.01147668891482883 280.67550631592974
1000 512 512 512 90 1.0249109268188477 3.221225472 0.011387899186876086 282.86389079666964
1000 512 512 512 90 1.037930965423584 3.221225472 0.011532566282484266 279.3155827677676
1000 512 512 512 90 1.0536549091339111 3.221225472 0.011707276768154569 275.14728965511296
1000 512 512 512 90 1.0262329578399658 3.221225472 0.011402588420444065 282.4994951343295
1000 512 512 512 90 1.0329978466033936 3.221225472 0.011477753851148817 280.6494645010692
1000 512 512 512 90 1.0336041450500488 3.221225472 0.011484490500556098 280.4848392572594
1000 512 512 512 90 1.0281410217285156 3.221225472 0.01142378913031684 281.9752216409004
1000 512 512 512 90 1.0298659801483154 3.221225472 0.011442955334981282 281.5029315156607
1000 512 512 512 90 1.023298978805542 3.221225472 0.01136998865339491 283.3094711170349
1000 512 512 512 90 1.0275418758392334 3.221225472 0.01141713195376926 282.13963761157567
1000 512 512 512 90 1.0317161083221436 3.221225472 0.011463512314690484 280.998125493528
1000 512 512 512 90 1.0305440425872803 3.221225472 0.011450489362080893 281.3177122951021
1000 512 512 512 90 1.024986982345581 3.221225472 0.011388744248284234 282.8429018840503
1000 512 512 512 90 1.0292878150939941 3.221225472 0.011436531278822158 281.6610555654207
1000 512 512 512 90 1.0286939144134521 3.221225472 0.01142993238237169 281.82366826317144


==> data/data_raw_nordma/out_diff3D_pareff_nordma_125.txt <==
125 512 512 512 90 1.0315780639648438 3.221225472 0.011461978488498264 281.03572827609116
125 512 512 512 90 1.0250580310821533 3.221225472 0.011389533678690592 282.823297500476
125 512 512 512 90 1.0340421199798584 3.221225472 0.011489356888665094 280.3660381703281
125 512 512 512 90 1.0235490798950195 3.221225472 0.011372767554389106 283.2402453136245
125 512 512 512 90 1.0225999355316162 3.221225472 0.011362221505906846 283.5031397975643
125 512 512 512 90 1.03078293800354 3.221225472 0.01145314375559489 281.25251378482204
125 512 512 512 90 1.028069019317627 3.221225472 0.011422989103529188 281.9949702136008
125 512 512 512 90 1.0197720527648926 3.221225472 0.011330800586276585 284.28930925687814
125 512 512 512 90 1.027782917022705 3.221225472 0.011419810189141167 282.07346870467154
125 512 512 512 90 1.0466759204864502 3.221225472 0.011629732449849446 276.98190701211706
125 512 512 512 90 1.0260732173919678 3.221225472 0.01140081352657742 282.5434750327881
125 512 512 512 90 1.0255498886108398 3.221225472 0.011394998762342665 282.68765439845976
125 512 512 512 90 1.0263237953186035 3.221225472 0.01140359772576226 282.4744917757681
125 512 512 512 90 1.0180480480194092 3.221225472 0.011311644977993435 284.7707365521837
125 512 512 512 90 1.021589994430542 3.221225472 0.011350999938117133 283.7834102335769
125 512 512 512 90 1.039639949798584 3.221225472 0.011551554997762043 278.85643730424766
125 512 512 512 90 1.0382180213928223 3.221225472 0.01153575579325358 279.2383550528921
125 512 512 512 90 1.026151180267334 3.221225472 0.011401679780748155 282.5220085060685
125 512 512 512 90 1.0319550037384033 3.221225472 0.011466166708204481 280.9330750175723
125 512 512 512 90 1.0234251022338867 3.221225472 0.011371390024820963 283.2745570215121


==> data/data_raw_nordma/out_diff3D_pareff_nordma_216.txt <==
216 512 512 512 90 1.0250859260559082 3.221225472 0.011389843622843425 282.8156012203296
216 512 512 512 90 1.0291941165924072 3.221225472 0.01143549018436008 281.6866981710637
216 512 512 512 90 1.021780014038086 3.221225472 0.011353111267089844 283.73063526098076
216 512 512 512 90 1.0198049545288086 3.221225472 0.011331166161431207 284.28013728757605
216 512 512 512 90 1.022798776626587 3.221225472 0.011364430851406522 283.448024288988
216 512 512 512 90 1.024284839630127 3.221225472 0.011380942662556966 283.03678943904674
216 512 512 512 90 1.0317859649658203 3.221225472 0.011464288499620225 280.9791006312087
216 512 512 512 90 1.0252671241760254 3.221225472 0.011391856935289171 282.76561848502814
216 512 512 512 90 1.0273308753967285 3.221225472 0.011414787504408094 282.19758543521255
216 512 512 512 90 1.0252220630645752 3.221225472 0.011391356256273058 282.7780467515549
216 512 512 512 90 1.0219321250915527 3.221225472 0.011354801389906142 283.6884029397036
216 512 512 512 90 1.0217931270599365 3.221225472 0.011353256967332628 283.72699404837005
216 512 512 512 90 1.0233349800109863 3.221225472 0.011370388666788737 283.29950421208855
216 512 512 512 90 1.0295839309692383 3.221225472 0.011439821455213758 281.5800477840421
216 512 512 512 90 1.023813009262085 3.221225472 0.011375700102912055 283.16722864163773
216 512 512 512 90 1.0218260288238525 3.221225472 0.01135362254248725 283.71785832632787
216 512 512 512 90 1.0258259773254395 3.221225472 0.011398066414727105 282.61157241880517
216 512 512 512 90 1.0240209102630615 3.221225472 0.011378010114034018 283.10973884852086
216 512 512 512 90 1.0236899852752686 3.221225472 0.011374333169725206 283.2012588284173
216 512 512 512 90 1.0213518142700195 3.221225472 0.011348353491889106 283.8495887797533


==> data/data_raw_nordma/out_diff3D_pareff_nordma_2197.txt <==
2197 512 512 512 90 1.048914909362793 3.221225472 0.011654610104031033 276.3906680057757
2197 512 512 512 90 1.031451940536499 3.221225472 0.011460577117072211 281.07009263970764
2197 512 512 512 90 1.0249459743499756 3.221225472 0.011388288603888618 282.85421840293793
2197 512 512 512 90 1.0257868766784668 3.221225472 0.011397631963094075 282.62234492484396
2197 512 512 512 90 1.0331628322601318 3.221225472 0.011479587025112576 280.6046476195785
2197 512 512 512 90 1.0406270027160645 3.221225472 0.011562522252400715 278.59193709496907
2197 512 512 512 90 1.029627799987793 3.221225472 0.011440308888753255 281.56805059404684
2197 512 512 512 90 1.030975103378296 3.221225472 0.01145527892642551 281.2000906035683
2197 512 512 512 90 1.0281450748443604 3.221225472 0.011423834164937337 281.9741100485127
2197 512 512 512 90 1.0318272113800049 3.221225472 0.011464746793111165 280.9678687309118
2197 512 512 512 90 1.0405371189117432 3.221225472 0.011561523543463813 278.61600245765936
2197 512 512 512 90 1.0330379009246826 3.221225472 0.01147819889916314 280.63858278626407
2197 512 512 512 90 1.0484299659729004 3.221225472 0.011649221844143338 276.5185104290443
2197 512 512 512 90 1.0340020656585693 3.221225472 0.01148891184065077 280.3768987592422
2197 512 512 512 90 1.054955005645752 3.221225472 0.0117217222849528 274.8082059694499
2197 512 512 512 90 1.0309948921203613 3.221225472 0.011455498801337349 281.1946932964582
2197 512 512 512 90 1.0436489582061768 3.221225472 0.011596099535624186 277.7852554735432
2197 512 512 512 90 1.0267071723937988 3.221225472 0.011407857471042209 282.3690145302729
2197 512 512 512 90 1.029412031173706 3.221225472 0.011437911457485623 281.62706836586375
2197 512 512 512 90 1.0439260005950928 3.221225472 0.01159917778438992 277.71153541030293


==> data/data_raw_nordma/out_diff3D_pareff_nordma_27.txt <==
27 512 512 512 90 1.0259640216827393 3.221225472 0.011399600240919325 282.5735467843233
27 512 512 512 90 1.0188629627227783 3.221225472 0.011320699585808648 284.54296906156304
27 512 512 512 90 1.023468017578125 3.221225472 0.011371866861979166 283.2626789511477
27 512 512 512 90 1.0134360790252686 3.221225472 0.01126040087805854 286.0666779880564
27 512 512 512 90 1.0192108154296875 3.221225472 0.011324564615885416 284.44585564741794
27 512 512 512 90 1.0172181129455566 3.221225472 0.011302423477172852 285.00307730512907
27 512 512 512 90 1.0219600200653076 3.221225472 0.011355111334058974 283.68065950512766
27 512 512 512 90 1.0158379077911377 3.221225472 0.011287087864345974 285.3903071114838
27 512 512 512 90 1.0157220363616943 3.221225472 0.011285800404018826 285.42286383630665
27 512 512 512 90 1.019331932067871 3.221225472 0.01132591035630968 284.41205789744316
27 512 512 512 90 1.0130431652069092 3.221225472 0.011256035168965657 286.1776303685808
27 512 512 512 90 1.0182631015777588 3.221225472 0.011314034461975098 284.71059398184553
27 512 512 512 90 1.0200870037078857 3.221225472 0.01133430004119873 284.2015351888743
27 512 512 512 90 1.0138649940490723 3.221225472 0.011265166600545247 285.94565763848436
27 512 512 512 90 1.0143451690673828 3.221225472 0.011270501878526476 285.8102954702802
27 512 512 512 90 1.0075318813323975 3.221225472 0.011194798681471083 287.7430460032807
27 512 512 512 90 1.0179579257965088 3.221225472 0.01131064361996121 284.7959479790459
27 512 512 512 90 1.0140039920806885 3.221225472 0.01126671102311876 285.90646066897403
27 512 512 512 90 1.0189950466156006 3.221225472 0.011322167184617784 284.5060861118827
27 512 512 512 90 1.0126969814300537 3.221225472 0.011252188682556152 286.27545830205867


==> data/data_raw_nordma/out_diff3D_pareff_nordma_512.txt <==
512 512 512 512 90 1.0303359031677246 3.221225472 0.011448176701863606 281.37454163121265
512 512 512 512 90 1.0290100574493408 3.221225472 0.011433445082770454 281.7370835019973
512 512 512 512 90 1.0246670246124268 3.221225472 0.011385189162360298 282.93122108585135
512 512 512 512 90 1.033588171005249 3.221225472 0.011484313011169433 280.489174134064
512 512 512 512 90 1.0225529670715332 3.221225472 0.011361699634128147 283.5161618182652
512 512 512 512 90 1.022284984588623 3.221225472 0.0113587220509847 283.5904829382411
512 512 512 512 90 1.0221688747406006 3.221225472 0.011357431941562229 283.6226964488344
512 512 512 512 90 1.0271661281585693 3.221225472 0.01141295697953966 282.24284712321133
512 512 512 512 90 1.0199179649353027 3.221225472 0.011332421832614474 284.2486380739358
512 512 512 512 90 1.025109052658081 3.221225472 0.01139010058508979 282.8092208612051
512 512 512 512 90 1.025683879852295 3.221225472 0.011396487553914389 282.6507252134536
512 512 512 512 90 1.0211849212646484 3.221225472 0.01134649912516276 283.89597852754366
512 512 512 512 90 1.0226640701293945 3.221225472 0.011362934112548828 283.4853603914319
512 512 512 512 90 1.027890920639038 3.221225472 0.011421010229322645 282.04383038986595
512 512 512 512 90 1.0252108573913574 3.221225472 0.011391231748792861 282.7811375483039
512 512 512 512 90 1.0222411155700684 3.221225472 0.011358234617445204 283.60265309650265
512 512 512 512 90 1.0271611213684082 3.221225472 0.011412901348537868 282.2442228866438
512 512 512 512 90 1.0223748683929443 3.221225472 0.011359720759921603 283.5655506044526
512 512 512 512 90 1.023226022720337 3.221225472 0.011369178030225966 283.32967110164753
512 512 512 512 90 1.0279240608215332 3.221225472 0.01142137845357259 282.0347373212561


==> data/data_raw_nordma/out_diff3D_pareff_nordma_64.txt <==
64 512 512 512 90 1.024595022201538 3.221225472 0.011384389135572645 282.95110380008714
64 512 512 512 90 1.0188770294189453 3.221225472 0.011320855882432725 284.53904063901876
64 512 512 512 90 1.024925947189331 3.221225472 0.011388066079881456 282.8597454040705
64 512 512 512 90 1.0149600505828857 3.221225472 0.011277333895365397 285.63714632266186
64 512 512 512 90 1.0179758071899414 3.221225472 0.01131084230211046 284.7909453568246
64 512 512 512 90 1.0129811763763428 3.221225472 0.011255346404181587 286.19514285257804
64 512 512 512 90 1.0204441547393799 3.221225472 0.01133826838599311 284.10206588330425
64 512 512 512 90 1.0188329219818115 3.221225472 0.011320365799797906 284.5513589373151
64 512 512 512 90 1.0134727954864502 3.221225472 0.011260808838738336 286.0563142603624
64 512 512 512 90 1.0123369693756104 3.221225472 0.011248188548617893 286.3772649326548
64 512 512 512 90 1.0179169178009033 3.221225472 0.011310187975565593 284.80742132306733
64 512 512 512 90 1.018286943435669 3.221225472 0.011314299371507432 284.7039278553956
64 512 512 512 90 1.0203800201416016 3.221225472 0.011337555779351128 284.1199227320897
64 512 512 512 90 1.018629789352417 3.221225472 0.01131810877058241 284.6081034644661
64 512 512 512 90 1.0183768272399902 3.221225472 0.011315298080444337 284.67879936517824
64 512 512 512 90 1.017143964767456 3.221225472 0.01130159960852729 285.0238535764016
64 512 512 512 90 1.0198941230773926 3.221225472 0.01133215692308214 284.2552828966549
64 512 512 512 90 1.0157451629638672 3.221225472 0.01128605736626519 285.416365295862
64 512 512 512 90 1.0269749164581299 3.221225472 0.011410832405090332 282.2953977102514
64 512 512 512 90 1.0178780555725098 3.221225472 0.011309756173027886 284.8182951708677


==> data/data_raw_nordma/out_diff3D_pareff_nordma_8.txt <==
8 512 512 512 90 0.9805209636688232 3.221225472 0.010894677374098036 295.6696523807511
8 512 512 512 90 0.9866609573364258 3.221225472 0.010962899525960286 293.829699375799
8 512 512 512 90 0.9808030128479004 3.221225472 0.010897811253865559 295.5846267623143
8 512 512 512 90 0.9871678352355957 3.221225472 0.01096853150261773 293.67882758336685
8 512 512 512 90 0.9833920001983643 3.221225472 0.010926577779981825 294.8064377394985
8 512 512 512 90 0.9821388721466064 3.221225472 0.010912654134962294 295.18258639570917
8 512 512 512 90 0.987868070602417 3.221225472 0.010976311895582411 293.4706577804547
8 512 512 512 90 0.9853620529174805 3.221225472 0.010948467254638671 294.2170257334627
8 512 512 512 90 0.980492115020752 3.221225472 0.01089435683356391 295.67835175692784
8 512 512 512 90 0.9835770130157471 3.221225472 0.010928633477952745 294.75098405472653
8 512 512 512 90 0.9855170249938965 3.221225472 0.01095018916659885 294.17076024820113
8 512 512 512 90 0.9810080528259277 3.221225472 0.010900089475843642 295.52284677467605
8 512 512 512 90 0.9866561889648438 3.221225472 0.01096284654405382 293.8311194137049
8 512 512 512 90 0.979773998260498 3.221225472 0.010886377758449979 295.8950666120044
8 512 512 512 90 0.9796319007873535 3.221225472 0.01088479889763726 295.93798675501705
8 512 512 512 90 0.9798989295959473 3.221225472 0.010887765884399414 295.857341735787
8 512 512 512 90 0.9837348461151123 3.221225472 0.010930387179056804 294.7036934036552
8 512 512 512 90 0.9833722114562988 3.221225472 0.010926357905069987 294.8123702322899
8 512 512 512 90 0.9876101016998291 3.221225472 0.010973445574442546 293.54731384482574
8 512 512 512 90 0.9800069332122803 3.221225472 0.010888965924580891 295.8247361880676


==> figure/Project.toml <==
[deps]
DelimitedFiles = "8bb1440f-4735-579b-a4ab-409b98df4dab"
Plots = "91a5bcdd-55d7-5caf-9e0b-520d859cae80"


==> figure/out_diff3D_pareff.txt <==
1 512 512 512 90 0.9340479373931885 3.221225472 0.010378310415479873 310.3805285295137
1 512 512 512 90 0.9466681480407715 3.221225472 0.010518534978230795 306.2427874857727
1 512 512 512 90 0.9535219669342041 3.221225472 0.010594688521491157 304.0415454843996
1 512 512 512 90 0.9361491203308105 3.221225472 0.010401656892564561 309.68388068083993
1 512 512 512 90 0.9420769214630127 3.221225472 0.01046752134958903 307.7352664894703
1 512 512 512 90 0.93709397315979 3.221225472 0.010412155257331 309.37163271091225
1 512 512 512 90 0.9356751441955566 3.221225472 0.01039639049106174 309.84075432424714
1 512 512 512 90 0.9484589099884033 3.221225472 0.010538432333204482 305.6645780084924
1 512 512 512 90 0.943687915802002 3.221225472 0.01048542128668891 307.2099235620889
1 512 512 512 90 0.9328708648681641 3.221225472 0.01036523183186849 310.7721587177781
1 512 512 512 90 0.938805103302002 3.221225472 0.010431167814466688 308.80775089559717
1 512 512 512 90 0.9378070831298828 3.221225472 0.010420078701443142 309.13638603841565
1 512 512 512 90 0.9503159523010254 3.221225472 0.01055906613667806 305.0672692361235
1 512 512 512 90 0.9375438690185547 3.221225472 0.010417154100206162 309.22317564028833
1 512 512 512 90 0.9450640678405762 3.221225472 0.01050071186489529 306.76258080833657
1 512 512 512 90 0.9377551078796387 3.221225472 0.010419501198662652 309.1535199797708
1 512 512 512 90 0.9454519748687744 3.221225472 0.010505021942986383 306.6367199880656
1 512 512 512 90 0.9402899742126465 3.221225472 0.010447666380140516 308.3200931954602
1 512 512 512 90 0.9480838775634766 3.221225472 0.010534265306260851 305.7854893862909
1 512 512 512 90 0.9321670532226562 3.221225472 0.010357411702473958 311.0068002057485
8 512 512 512 90 0.9687850475311279 3.221225472 0.010764278305901421 299.25141105223855
8 512 512 512 90 0.9645669460296631 3.221225472 0.0107174105114407 300.5600530614538
8 512 512 512 90 0.9632339477539062 3.221225472 0.010702599419487847 300.975991508626
8 512 512 512 90 0.9634730815887451 3.221225472 0.010705256462097168 300.90128932501625
8 512 512 512 90 0.9681990146636963 3.221225472 0.010757766829596626 299.4325423690916
8 512 512 512 90 0.9681999683380127 3.221225472 0.01075777742597792 299.4322474288577
8 512 512 512 90 0.9731669425964355 3.221225472 0.010812966028849284 297.9039667197403
8 512 512 512 90 0.9741618633270264 3.221225472 0.010824020703633625 297.5997145791336
8 512 512 512 90 0.9661529064178467 3.221225472 0.01073503229353163 300.06667739052284
8 512 512 512 90 0.9670360088348389 3.221225472 0.01074484454260932 299.7926549077596
8 512 512 512 90 0.9747970104217529 3.221225472 0.010831077893575033 297.4058079584879
8 512 512 512 90 0.9715781211853027 3.221225472 0.010795312457614475 298.3911289874623
8 512 512 512 90 0.9669270515441895 3.221225472 0.01074363390604655 299.8264367689488
8 512 512 512 90 0.9685518741607666 3.221225472 0.010761687490675185 299.32345413218286
8 512 512 512 90 0.9622619152069092 3.221225472 0.010691799057854546 301.28002355539803
8 512 512 512 90 0.9672901630401611 3.221225472 0.010747668478224013 299.7138847859483
8 512 512 512 90 0.9680109024047852 3.221225472 0.010755676693386501 299.4907306930006
8 512 512 512 90 0.9707579612731934 3.221225472 0.010786199569702148 298.64322935839687
8 512 512 512 90 0.9707150459289551 3.221225472 0.010785722732543945 298.65643238542947
8 512 512 512 90 0.9659500122070312 3.221225472 0.010732777913411458 300.12970528112976
27 512 512 512 90 0.9870240688323975 3.221225472 0.010966934098137749 293.7216037932592
27 512 512 512 90 0.9850809574127197 3.221225472 0.010945343971252441 294.30098135430325
27 512 512 512 90 0.9811930656433105 3.221225472 0.010902145173814562 295.4671232719351
27 512 512 512 90 0.9798460006713867 3.221225472 0.01088717778523763 295.87332323789104
27 512 512 512 90 0.9858770370483398 3.221225472 0.010954189300537109 294.0633381095629
27 512 512 512 90 0.9844610691070557 3.221225472 0.010938456323411729 294.4862946616669
27 512 512 512 90 0.9826450347900391 3.221225472 0.010918278164333767 295.0305371887875
27 512 512 512 90 0.9798588752746582 3.221225472 0.01088732083638509 295.8694356865799
27 512 512 512 90 0.9865620136260986 3.221225472 0.010961800151401095 293.8591679750953
27 512 512 512 90 0.9891538619995117 3.221225472 0.010990598466661242 293.0891781526938
27 512 512 512 90 0.9829168319702148 3.221225472 0.010921298133002386 294.94895503914324
27 512 512 512 90 0.9864559173583984 3.221225472 0.010960621303982204 293.8907734025686
27 512 512 512 90 0.9825069904327393 3.221225472 0.010916744338141547 295.071989617408
27 512 512 512 90 0.984705924987793 3.221225472 0.01094117694430881 294.41306802697864
27 512 512 512 90 0.979964017868042 3.221225472 0.010888489087422688 295.83769117432854
27 512 512 512 90 0.9847640991210938 3.221225472 0.010941823323567709 294.3956758159098
27 512 512 512 90 0.9835910797119141 3.221225472 0.010928789774576822 294.74676871298226
27 512 512 512 90 0.9791169166564941 3.221225472 0.010879076851738823 296.09364065528644
27 512 512 512 90 0.9816069602966309 3.221225472 0.010906744003295898 295.3425395357754
27 512 512 512 90 0.9833881855010986 3.221225472 0.01092653539445665 294.80758133399
64 512 512 512 90 0.9891541004180908 3.221225472 0.010990601115756565 293.08910750858956
64 512 512 512 90 0.9896070957183838 3.221225472 0.010995634396870931 292.9549451841247
64 512 512 512 90 0.992056131362915 3.221225472 0.011022845904032389 292.23174305844265
64 512 512 512 90 0.9884791374206543 3.221225472 0.010983101526896159 293.28923748101994
64 512 512 512 90 0.994920015335083 3.221225472 0.011054666837056477 291.39055201574166
64 512 512 512 90 0.9878499507904053 3.221225472 0.010976110564337836 293.47604081777297
64 512 512 512 90 0.9888169765472412 3.221225472 0.010986855294969346 293.18903230435126
64 512 512 512 90 0.9844260215759277 3.221225472 0.010938066906399197 294.49677896150524
64 512 512 512 90 0.9901220798492432 3.221225472 0.011001356442769368 292.80257291519246
64 512 512 512 90 0.9839041233062744 3.221225472 0.010932268036736383 294.65299068551144
64 512 512 512 90 0.9850249290466309 3.221225472 0.010944721433851454 294.3177212383786
64 512 512 512 90 0.9897830486297607 3.221225472 0.010997589429219563 292.90286682657074
64 512 512 512 90 0.9830901622772217 3.221225472 0.010923224025302464 294.8969520846941
64 512 512 512 90 0.9945449829101562 3.221225472 0.011050499810112847 291.50043232000246
64 512 512 512 90 0.9882810115814209 3.221225472 0.010980900128682454 293.34803470127724
64 512 512 512 90 0.9904758930206299 3.221225472 0.01100528770022922 292.69797934795537
64 512 512 512 90 0.9823501110076904 3.221225472 0.010915001233418783 295.119112047141
64 512 512 512 90 0.9806761741638184 3.221225472 0.010896401935153538 295.6228570834755
64 512 512 512 90 0.9884629249572754 3.221225472 0.01098292138841417 293.2940479204426
64 512 512 512 90 0.9870820045471191 3.221225472 0.010967577828301324 293.7043641201959
125 512 512 512 90 0.9970932006835938 3.221225472 0.01107881334092882 290.7554602531051
125 512 512 512 90 1.0150079727172852 3.221225472 0.011277866363525391 285.6236603776412
125 512 512 512 90 1.0006930828094482 3.221225472 0.011118812031216091 289.70949980595066
125 512 512 512 90 1.0041658878326416 3.221225472 0.011157398753696018 288.70756913056744
125 512 512 512 90 1.0230579376220703 3.221225472 0.011367310418023004 283.37622124691075
125 512 512 512 90 1.0218260288238525 3.221225472 0.01135362254248725 283.71785832632787
125 512 512 512 90 1.0313291549682617 3.221225472 0.011459212832980686 281.1035556237346
125 512 512 512 90 1.0081279277801514 3.221225472 0.011201421419779459 287.57292055024044
125 512 512 512 90 1.0158588886260986 3.221225472 0.01128732098473443 285.38441286081576
125 512 512 512 90 0.9918308258056641 3.221225472 0.011020342508951822 292.29812679446206
125 512 512 512 90 1.0006229877471924 3.221225472 0.011118033197191027 289.7297943681121
125 512 512 512 90 1.0198469161987305 3.221225472 0.011331632402208117 284.26844056221785
125 512 512 512 90 1.0079660415649414 3.221225472 0.011199622684054904 287.6191067209893
125 512 512 512 90 0.996452808380127 3.221225472 0.0110716978708903 290.94232064164646
125 512 512 512 90 1.016430139541626 3.221225472 0.011293668217129177 285.2240219979499
125 512 512 512 90 1.0135829448699951 3.221225472 0.011262032720777724 286.0252275823215
125 512 512 512 90 0.9945950508117676 3.221225472 0.011051056120130751 291.4857581921218
125 512 512 512 90 1.0017030239105225 3.221225472 0.011130033599005804 289.41740771454073
125 512 512 512 90 1.0160350799560547 3.221225472 0.011289278666178385 285.3349241568895
125 512 512 512 90 0.9946188926696777 3.221225472 0.011051321029663086 291.47877103143054
216 512 512 512 90 1.0110080242156982 3.221225472 0.011233422491285536 286.75370079767805
216 512 512 512 90 1.003983974456787 3.221225472 0.011155377493964301 288.7598804919751
216 512 512 512 90 0.9931049346923828 3.221225472 0.011034499274359809 291.92312146732064
216 512 512 512 90 0.9962389469146729 3.221225472 0.011069321632385254 291.00477689398207
216 512 512 512 90 0.9913389682769775 3.221225472 0.01101487742529975 292.4431518957498
216 512 512 512 90 0.9879758358001709 3.221225472 0.010977509286668565 293.4386469535451
216 512 512 512 90 0.9968409538269043 3.221225472 0.011076010598076714 290.82903482950326
216 512 512 512 90 0.9944860935211182 3.221225472 0.01104984548356798 291.5176937804447
216 512 512 512 90 0.9922730922698975 3.221225472 0.01102525658077664 292.1678464713872
216 512 512 512 90 0.9938778877258301 3.221225472 0.011043087641398112 291.69608868486495
216 512 512 512 90 1.0026028156280518 3.221225472 0.01114003128475613 289.15766838176495
216 512 512 512 90 1.000662088394165 3.221225472 0.011118467648824055 289.71847324129175
216 512 512 512 90 0.9929680824279785 3.221225472 0.011032978693644205 291.9633547244734
216 512 512 512 90 0.9897878170013428 3.221225472 0.010997642411126031 292.901455746658
216 512 512 512 90 0.9945991039276123 3.221225472 0.011051101154751247 291.48457035117127
216 512 512 512 90 0.994642972946167 3.221225472 0.011051588588290744 291.4717143391419
216 512 512 512 90 0.9960529804229736 3.221225472 0.01106725533803304 291.0591084792394
216 512 512 512 90 0.991070032119751 3.221225472 0.01101188924577501 292.5225090904274
216 512 512 512 90 0.996103048324585 3.221225472 0.011067811648050945 291.0444787490815
216 512 512 512 90 0.9962210655212402 3.221225472 0.011069122950236003 291.01000020343264
512 512 512 512 90 0.9991440773010254 3.221225472 0.011101600858900282 290.1586458512879
512 512 512 512 90 0.9981718063354492 3.221225472 0.011090797848171657 290.44127537957297
512 512 512 512 90 0.9976179599761963 3.221225472 0.011084643999735515 290.6025193120194
512 512 512 512 90 1.0039019584655762 3.221225472 0.011154466205173068 288.7834713691726
512 512 512 512 90 1.0002031326293945 3.221225472 0.011113368140326606 289.8514142000998
512 512 512 512 90 1.0193839073181152 3.221225472 0.011326487859090168 284.3975566013412
512 512 512 512 90 1.0015339851379395 3.221225472 0.01112815539042155 289.46625554605737
512 512 512 512 90 1.0001678466796875 3.221225472 0.01111297607421875 289.86164016612935
512 512 512 512 90 0.998852014541626 3.221225472 0.011098355717129178 290.24348778336304
512 512 512 512 90 0.9998509883880615 3.221225472 0.011109455426534017 289.953498918261
512 512 512 512 90 0.9953110218048096 3.221225472 0.011059011353386774 291.276079666336
512 512 512 512 90 0.9934980869293213 3.221225472 0.011038867632548015 291.80760012940476
512 512 512 512 90 0.9922981262207031 3.221225472 0.01102553473578559 292.16047558626474
512 512 512 512 90 0.9951930046081543 3.221225472 0.011057700051201715 291.3106212941567
512 512 512 512 90 0.9982829093933105 3.221225472 0.01109203232659234 290.40895096179503
512 512 512 512 90 0.9964919090270996 3.221225472 0.01107213232252333 290.93090456002477
512 512 512 512 90 0.9925789833068848 3.221225472 0.011028655370076497 292.0778067596519
512 512 512 512 90 1.0022060871124268 3.221225472 0.011135623190138074 289.2721329555027
512 512 512 512 90 0.991750955581665 3.221225472 0.0110194550620185 292.3216668946557
512 512 512 512 90 0.9951310157775879 3.221225472 0.011057011286417643 291.3287676532384
1000 512 512 512 90 1.0334599018096924 3.221225472 0.01148288779788547 280.5239874061276
1000 512 512 512 90 1.0170190334320068 3.221225472 0.011300211482577854 285.0588661076244
1000 512 512 512 90 1.0364751815795898 3.221225472 0.011516390906439886 279.7078961776743
1000 512 512 512 90 1.0034151077270508 3.221225472 0.011149056752522786 288.92358730446927
1000 512 512 512 90 1.0056180953979492 3.221225472 0.011173534393310546 288.2906481165447
1000 512 512 512 90 1.0111370086669922 3.221225472 0.011234855651855469 286.71712141383904
1000 512 512 512 90 1.0050580501556396 3.221225472 0.011167311668395996 288.4512913807372
1000 512 512 512 90 1.020353078842163 3.221225472 0.01133725643157959 284.12742460577783
1000 512 512 512 90 0.9975872039794922 3.221225472 0.011084302266438802 290.6114786993196
1000 512 512 512 90 1.010585069656372 3.221225472 0.011228722996181911 286.87371423226926
1000 512 512 512 90 1.0133888721466064 3.221225472 0.011259876357184517 286.0800038842925
1000 512 512 512 90 0.9983890056610107 3.221225472 0.011093211174011231 290.3780899390583
1000 512 512 512 90 0.9993908405303955 3.221225472 0.01110434267255995 290.0870017241094
1000 512 512 512 90 0.9988658428192139 3.221225472 0.011098509364657932 290.23946965866094
1000 512 512 512 90 1.0087361335754395 3.221225472 0.011208179261949327 287.3995317808438
1000 512 512 512 90 1.0233879089355469 3.221225472 0.011370976765950521 283.2848521549795
1000 512 512 512 90 1.0156311988830566 3.221225472 0.01128479109870063 285.44839189543376
1000 512 512 512 90 0.9957358837127686 3.221225472 0.011063732041252983 291.1517976022123
1000 512 512 512 90 0.9934961795806885 3.221225472 0.011038846439785428 291.8081603518179
1000 512 512 512 90 0.9957840442657471 3.221225472 0.011064267158508301 291.1377162040879
2197 512 512 512 90 1.006438970565796 3.221225472 0.011182655228508843 288.05551152000737
2197 512 512 512 90 1.000309944152832 3.221225472 0.011114554935031468 289.8204643217124
2197 512 512 512 90 1.021346092224121 3.221225472 0.011348289913601345 283.8511790344061
2197 512 512 512 90 1.0026910305023193 3.221225472 0.011141011450025771 289.13222883300676
2197 512 512 512 90 1.0015809535980225 3.221225472 0.01112867726220025 289.4526812221646
2197 512 512 512 90 1.0017869472503662 3.221225472 0.011130966080559624 289.3931621645952
2197 512 512 512 90 0.9995851516723633 3.221225472 0.01110650168524848 290.0306111940173
2197 512 512 512 90 1.015455961227417 3.221225472 0.011282844013637966 285.4976518426022
2197 512 512 512 90 1.037642002105713 3.221225472 0.011529355578952365 279.3933667793688
2197 512 512 512 90 1.0024449825286865 3.221225472 0.011138277583652073 289.2031957192262
2197 512 512 512 90 1.0173060894012451 3.221225472 0.011303400993347168 284.9784302880092
2197 512 512 512 90 1.056675910949707 3.221225472 0.011740843454996744 274.36065256700874
2197 512 512 512 90 1.0010077953338623 3.221225472 0.011122308837042915 289.6184163913602
2197 512 512 512 90 1.015197992324829 3.221225472 0.0112799776924981 285.57019879058083
2197 512 512 512 90 0.9989988803863525 3.221225472 0.01109998755984836 290.2008182110076
2197 512 512 512 90 0.9983718395233154 3.221225472 0.01109302043914795 290.3830827384125
2197 512 512 512 90 1.011354923248291 3.221225472 0.011237276924981011 286.65534306083174
2197 512 512 512 90 1.0115690231323242 3.221225472 0.01123965581258138 286.59467208900145
2197 512 512 512 90 0.9956479072570801 3.221225472 0.011062754525078667 291.17752406940383
2197 512 512 512 90 1.017198085784912 3.221225472 0.01130220095316569 285.00868860394405


==> figure/out_diff3D_pareff_noMPI_1.txt <==
1 512 512 512 90 0.9372940063476562 3.221225472 0.010414377848307291 309.30560797000123
1 512 512 512 90 0.9418549537658691 3.221225472 0.01046505504184299 307.80779070156836
1 512 512 512 90 0.939877986907959 3.221225472 0.010443088743421767 308.4552426147954
1 512 512 512 90 0.9386570453643799 3.221225472 0.010429522726270887 308.8564603139573
1 512 512 512 90 0.9374549388885498 3.221225472 0.010416165987650553 309.25250959125435
1 512 512 512 90 0.9442510604858398 3.221225472 0.010491678449842666 307.02670572679494
1 512 512 512 90 0.9386410713195801 3.221225472 0.010429345236884224 308.86171651580537
1 512 512 512 90 0.9295392036437988 3.221225472 0.010328213373819986 311.88603056605905
1 512 512 512 90 0.9415910243988037 3.221225472 0.010462122493320042 307.89406968392115
1 512 512 512 90 0.9325551986694336 3.221225472 0.010361724429660372 310.87735384848315
1 512 512 512 90 0.9326050281524658 3.221225472 0.010362278090582953 310.8607435393372
1 512 512 512 90 0.9398880004882812 3.221225472 0.010443200005425347 308.45195632818877
1 512 512 512 90 0.9335529804229736 3.221225472 0.010372810893588595 310.5450880234431
1 512 512 512 90 0.9386279582977295 3.221225472 0.010429199536641438 308.86603144207805
1 512 512 512 90 0.931318998336792 3.221225472 0.0103479888704088 311.2900015974548
1 512 512 512 90 0.9340448379516602 3.221225472 0.010378275977240668 310.38155846540184
1 512 512 512 90 0.9439029693603516 3.221225472 0.010487810770670573 307.13993057619217
1 512 512 512 90 0.9443621635437012 3.221225472 0.010492912928263346 306.9905844089699
1 512 512 512 90 0.9342830181121826 3.221225472 0.010380922423468695 310.3024317682605
1 512 512 512 90 0.9396378993988037 3.221225472 0.010440421104431153 308.53405622047546


==> figure/out_diff3D_pareff_nordma.txt <==
1 512 512 512 90 0.9372940063476562 3.221225472 0.010414377848307291 309.30560797000123
1 512 512 512 90 0.9418549537658691 3.221225472 0.01046505504184299 307.80779070156836
1 512 512 512 90 0.939877986907959 3.221225472 0.010443088743421767 308.4552426147954
1 512 512 512 90 0.9386570453643799 3.221225472 0.010429522726270887 308.8564603139573
1 512 512 512 90 0.9374549388885498 3.221225472 0.010416165987650553 309.25250959125435
1 512 512 512 90 0.9442510604858398 3.221225472 0.010491678449842666 307.02670572679494
1 512 512 512 90 0.9386410713195801 3.221225472 0.010429345236884224 308.86171651580537
1 512 512 512 90 0.9295392036437988 3.221225472 0.010328213373819986 311.88603056605905
1 512 512 512 90 0.9415910243988037 3.221225472 0.010462122493320042 307.89406968392115
1 512 512 512 90 0.9325551986694336 3.221225472 0.010361724429660372 310.87735384848315
1 512 512 512 90 0.9326050281524658 3.221225472 0.010362278090582953 310.8607435393372
1 512 512 512 90 0.9398880004882812 3.221225472 0.010443200005425347 308.45195632818877
1 512 512 512 90 0.9335529804229736 3.221225472 0.010372810893588595 310.5450880234431
1 512 512 512 90 0.9386279582977295 3.221225472 0.010429199536641438 308.86603144207805
1 512 512 512 90 0.931318998336792 3.221225472 0.0103479888704088 311.2900015974548
1 512 512 512 90 0.9340448379516602 3.221225472 0.010378275977240668 310.38155846540184
1 512 512 512 90 0.9439029693603516 3.221225472 0.010487810770670573 307.13993057619217
1 512 512 512 90 0.9443621635437012 3.221225472 0.010492912928263346 306.9905844089699
1 512 512 512 90 0.9342830181121826 3.221225472 0.010380922423468695 310.3024317682605
1 512 512 512 90 0.9396378993988037 3.221225472 0.010440421104431153 308.53405622047546
8 512 512 512 90 0.9805209636688232 3.221225472 0.010894677374098036 295.6696523807511
8 512 512 512 90 0.9866609573364258 3.221225472 0.010962899525960286 293.829699375799
8 512 512 512 90 0.9808030128479004 3.221225472 0.010897811253865559 295.5846267623143
8 512 512 512 90 0.9871678352355957 3.221225472 0.01096853150261773 293.67882758336685
8 512 512 512 90 0.9833920001983643 3.221225472 0.010926577779981825 294.8064377394985
8 512 512 512 90 0.9821388721466064 3.221225472 0.010912654134962294 295.18258639570917
8 512 512 512 90 0.987868070602417 3.221225472 0.010976311895582411 293.4706577804547
8 512 512 512 90 0.9853620529174805 3.221225472 0.010948467254638671 294.2170257334627
8 512 512 512 90 0.980492115020752 3.221225472 0.01089435683356391 295.67835175692784
8 512 512 512 90 0.9835770130157471 3.221225472 0.010928633477952745 294.75098405472653
8 512 512 512 90 0.9855170249938965 3.221225472 0.01095018916659885 294.17076024820113
8 512 512 512 90 0.9810080528259277 3.221225472 0.010900089475843642 295.52284677467605
8 512 512 512 90 0.9866561889648438 3.221225472 0.01096284654405382 293.8311194137049
8 512 512 512 90 0.979773998260498 3.221225472 0.010886377758449979 295.8950666120044
8 512 512 512 90 0.9796319007873535 3.221225472 0.01088479889763726 295.93798675501705
8 512 512 512 90 0.9798989295959473 3.221225472 0.010887765884399414 295.857341735787
8 512 512 512 90 0.9837348461151123 3.221225472 0.010930387179056804 294.7036934036552
8 512 512 512 90 0.9833722114562988 3.221225472 0.010926357905069987 294.8123702322899
8 512 512 512 90 0.9876101016998291 3.221225472 0.010973445574442546 293.54731384482574
8 512 512 512 90 0.9800069332122803 3.221225472 0.010888965924580891 295.8247361880676
27 512 512 512 90 1.0259640216827393 3.221225472 0.011399600240919325 282.5735467843233
27 512 512 512 90 1.0188629627227783 3.221225472 0.011320699585808648 284.54296906156304
27 512 512 512 90 1.023468017578125 3.221225472 0.011371866861979166 283.2626789511477
27 512 512 512 90 1.0134360790252686 3.221225472 0.01126040087805854 286.0666779880564
27 512 512 512 90 1.0192108154296875 3.221225472 0.011324564615885416 284.44585564741794
27 512 512 512 90 1.0172181129455566 3.221225472 0.011302423477172852 285.00307730512907
27 512 512 512 90 1.0219600200653076 3.221225472 0.011355111334058974 283.68065950512766
27 512 512 512 90 1.0158379077911377 3.221225472 0.011287087864345974 285.3903071114838
27 512 512 512 90 1.0157220363616943 3.221225472 0.011285800404018826 285.42286383630665
27 512 512 512 90 1.019331932067871 3.221225472 0.01132591035630968 284.41205789744316
27 512 512 512 90 1.0130431652069092 3.221225472 0.011256035168965657 286.1776303685808
27 512 512 512 90 1.0182631015777588 3.221225472 0.011314034461975098 284.71059398184553
27 512 512 512 90 1.0200870037078857 3.221225472 0.01133430004119873 284.2015351888743
27 512 512 512 90 1.0138649940490723 3.221225472 0.011265166600545247 285.94565763848436
27 512 512 512 90 1.0143451690673828 3.221225472 0.011270501878526476 285.8102954702802
27 512 512 512 90 1.0075318813323975 3.221225472 0.011194798681471083 287.7430460032807
27 512 512 512 90 1.0179579257965088 3.221225472 0.01131064361996121 284.7959479790459
27 512 512 512 90 1.0140039920806885 3.221225472 0.01126671102311876 285.90646066897403
27 512 512 512 90 1.0189950466156006 3.221225472 0.011322167184617784 284.5060861118827
27 512 512 512 90 1.0126969814300537 3.221225472 0.011252188682556152 286.27545830205867
64 512 512 512 90 1.024595022201538 3.221225472 0.011384389135572645 282.95110380008714
64 512 512 512 90 1.0188770294189453 3.221225472 0.011320855882432725 284.53904063901876
64 512 512 512 90 1.024925947189331 3.221225472 0.011388066079881456 282.8597454040705
64 512 512 512 90 1.0149600505828857 3.221225472 0.011277333895365397 285.63714632266186
64 512 512 512 90 1.0179758071899414 3.221225472 0.01131084230211046 284.7909453568246
64 512 512 512 90 1.0129811763763428 3.221225472 0.011255346404181587 286.19514285257804
64 512 512 512 90 1.0204441547393799 3.221225472 0.01133826838599311 284.10206588330425
64 512 512 512 90 1.0188329219818115 3.221225472 0.011320365799797906 284.5513589373151
64 512 512 512 90 1.0134727954864502 3.221225472 0.011260808838738336 286.0563142603624
64 512 512 512 90 1.0123369693756104 3.221225472 0.011248188548617893 286.3772649326548
64 512 512 512 90 1.0179169178009033 3.221225472 0.011310187975565593 284.80742132306733
64 512 512 512 90 1.018286943435669 3.221225472 0.011314299371507432 284.7039278553956
64 512 512 512 90 1.0203800201416016 3.221225472 0.011337555779351128 284.1199227320897
64 512 512 512 90 1.018629789352417 3.221225472 0.01131810877058241 284.6081034644661
64 512 512 512 90 1.0183768272399902 3.221225472 0.011315298080444337 284.67879936517824
64 512 512 512 90 1.017143964767456 3.221225472 0.01130159960852729 285.0238535764016
64 512 512 512 90 1.0198941230773926 3.221225472 0.01133215692308214 284.2552828966549
64 512 512 512 90 1.0157451629638672 3.221225472 0.01128605736626519 285.416365295862
64 512 512 512 90 1.0269749164581299 3.221225472 0.011410832405090332 282.2953977102514
64 512 512 512 90 1.0178780555725098 3.221225472 0.011309756173027886 284.8182951708677
125 512 512 512 90 1.0315780639648438 3.221225472 0.011461978488498264 281.03572827609116
125 512 512 512 90 1.0250580310821533 3.221225472 0.011389533678690592 282.823297500476
125 512 512 512 90 1.0340421199798584 3.221225472 0.011489356888665094 280.3660381703281
125 512 512 512 90 1.0235490798950195 3.221225472 0.011372767554389106 283.2402453136245
125 512 512 512 90 1.0225999355316162 3.221225472 0.011362221505906846 283.5031397975643
125 512 512 512 90 1.03078293800354 3.221225472 0.01145314375559489 281.25251378482204
125 512 512 512 90 1.028069019317627 3.221225472 0.011422989103529188 281.9949702136008
125 512 512 512 90 1.0197720527648926 3.221225472 0.011330800586276585 284.28930925687814
125 512 512 512 90 1.027782917022705 3.221225472 0.011419810189141167 282.07346870467154
125 512 512 512 90 1.0466759204864502 3.221225472 0.011629732449849446 276.98190701211706
125 512 512 512 90 1.0260732173919678 3.221225472 0.01140081352657742 282.5434750327881
125 512 512 512 90 1.0255498886108398 3.221225472 0.011394998762342665 282.68765439845976
125 512 512 512 90 1.0263237953186035 3.221225472 0.01140359772576226 282.4744917757681
125 512 512 512 90 1.0180480480194092 3.221225472 0.011311644977993435 284.7707365521837
125 512 512 512 90 1.021589994430542 3.221225472 0.011350999938117133 283.7834102335769
125 512 512 512 90 1.039639949798584 3.221225472 0.011551554997762043 278.85643730424766
125 512 512 512 90 1.0382180213928223 3.221225472 0.01153575579325358 279.2383550528921
125 512 512 512 90 1.026151180267334 3.221225472 0.011401679780748155 282.5220085060685
125 512 512 512 90 1.0319550037384033 3.221225472 0.011466166708204481 280.9330750175723
125 512 512 512 90 1.0234251022338867 3.221225472 0.011371390024820963 283.2745570215121
216 512 512 512 90 1.0250859260559082 3.221225472 0.011389843622843425 282.8156012203296
216 512 512 512 90 1.0291941165924072 3.221225472 0.01143549018436008 281.6866981710637
216 512 512 512 90 1.021780014038086 3.221225472 0.011353111267089844 283.73063526098076
216 512 512 512 90 1.0198049545288086 3.221225472 0.011331166161431207 284.28013728757605
216 512 512 512 90 1.022798776626587 3.221225472 0.011364430851406522 283.448024288988
216 512 512 512 90 1.024284839630127 3.221225472 0.011380942662556966 283.03678943904674
216 512 512 512 90 1.0317859649658203 3.221225472 0.011464288499620225 280.9791006312087
216 512 512 512 90 1.0252671241760254 3.221225472 0.011391856935289171 282.76561848502814
216 512 512 512 90 1.0273308753967285 3.221225472 0.011414787504408094 282.19758543521255
216 512 512 512 90 1.0252220630645752 3.221225472 0.011391356256273058 282.7780467515549
216 512 512 512 90 1.0219321250915527 3.221225472 0.011354801389906142 283.6884029397036
216 512 512 512 90 1.0217931270599365 3.221225472 0.011353256967332628 283.72699404837005
216 512 512 512 90 1.0233349800109863 3.221225472 0.011370388666788737 283.29950421208855
216 512 512 512 90 1.0295839309692383 3.221225472 0.011439821455213758 281.5800477840421
216 512 512 512 90 1.023813009262085 3.221225472 0.011375700102912055 283.16722864163773
216 512 512 512 90 1.0218260288238525 3.221225472 0.01135362254248725 283.71785832632787
216 512 512 512 90 1.0258259773254395 3.221225472 0.011398066414727105 282.61157241880517
216 512 512 512 90 1.0240209102630615 3.221225472 0.011378010114034018 283.10973884852086
216 512 512 512 90 1.0236899852752686 3.221225472 0.011374333169725206 283.2012588284173
216 512 512 512 90 1.0213518142700195 3.221225472 0.011348353491889106 283.8495887797533
512 512 512 512 90 1.0303359031677246 3.221225472 0.011448176701863606 281.37454163121265
512 512 512 512 90 1.0290100574493408 3.221225472 0.011433445082770454 281.7370835019973
512 512 512 512 90 1.0246670246124268 3.221225472 0.011385189162360298 282.93122108585135
512 512 512 512 90 1.033588171005249 3.221225472 0.011484313011169433 280.489174134064
512 512 512 512 90 1.0225529670715332 3.221225472 0.011361699634128147 283.5161618182652
512 512 512 512 90 1.022284984588623 3.221225472 0.0113587220509847 283.5904829382411
512 512 512 512 90 1.0221688747406006 3.221225472 0.011357431941562229 283.6226964488344
512 512 512 512 90 1.0271661281585693 3.221225472 0.01141295697953966 282.24284712321133
512 512 512 512 90 1.0199179649353027 3.221225472 0.011332421832614474 284.2486380739358
512 512 512 512 90 1.025109052658081 3.221225472 0.01139010058508979 282.8092208612051
512 512 512 512 90 1.025683879852295 3.221225472 0.011396487553914389 282.6507252134536
512 512 512 512 90 1.0211849212646484 3.221225472 0.01134649912516276 283.89597852754366
512 512 512 512 90 1.0226640701293945 3.221225472 0.011362934112548828 283.4853603914319
512 512 512 512 90 1.027890920639038 3.221225472 0.011421010229322645 282.04383038986595
512 512 512 512 90 1.0252108573913574 3.221225472 0.011391231748792861 282.7811375483039
512 512 512 512 90 1.0222411155700684 3.221225472 0.011358234617445204 283.60265309650265
512 512 512 512 90 1.0271611213684082 3.221225472 0.011412901348537868 282.2442228866438
512 512 512 512 90 1.0223748683929443 3.221225472 0.011359720759921603 283.5655506044526
512 512 512 512 90 1.023226022720337 3.221225472 0.011369178030225966 283.32967110164753
512 512 512 512 90 1.0279240608215332 3.221225472 0.01142137845357259 282.0347373212561
1000 512 512 512 90 1.0321760177612305 3.221225472 0.011468622419569228 280.8729204044187
1000 512 512 512 90 1.0510649681091309 3.221225472 0.011678499645657009 275.8252831902004
1000 512 512 512 90 1.0273869037628174 3.221225472 0.011415410041809081 282.18219583897746
1000 512 512 512 90 1.0277771949768066 3.221225472 0.011419746610853408 282.075039120266
1000 512 512 512 90 1.0329020023345947 3.221225472 0.01147668891482883 280.67550631592974
1000 512 512 512 90 1.0249109268188477 3.221225472 0.011387899186876086 282.86389079666964
1000 512 512 512 90 1.037930965423584 3.221225472 0.011532566282484266 279.3155827677676
1000 512 512 512 90 1.0536549091339111 3.221225472 0.011707276768154569 275.14728965511296
1000 512 512 512 90 1.0262329578399658 3.221225472 0.011402588420444065 282.4994951343295
1000 512 512 512 90 1.0329978466033936 3.221225472 0.011477753851148817 280.6494645010692
1000 512 512 512 90 1.0336041450500488 3.221225472 0.011484490500556098 280.4848392572594
1000 512 512 512 90 1.0281410217285156 3.221225472 0.01142378913031684 281.9752216409004
1000 512 512 512 90 1.0298659801483154 3.221225472 0.011442955334981282 281.5029315156607
1000 512 512 512 90 1.023298978805542 3.221225472 0.01136998865339491 283.3094711170349
1000 512 512 512 90 1.0275418758392334 3.221225472 0.01141713195376926 282.13963761157567
1000 512 512 512 90 1.0317161083221436 3.221225472 0.011463512314690484 280.998125493528
1000 512 512 512 90 1.0305440425872803 3.221225472 0.011450489362080893 281.3177122951021
1000 512 512 512 90 1.024986982345581 3.221225472 0.011388744248284234 282.8429018840503
1000 512 512 512 90 1.0292878150939941 3.221225472 0.011436531278822158 281.6610555654207
1000 512 512 512 90 1.0286939144134521 3.221225472 0.01142993238237169 281.82366826317144
2197 512 512 512 90 1.048914909362793 3.221225472 0.011654610104031033 276.3906680057757
2197 512 512 512 90 1.031451940536499 3.221225472 0.011460577117072211 281.07009263970764
2197 512 512 512 90 1.0249459743499756 3.221225472 0.011388288603888618 282.85421840293793
2197 512 512 512 90 1.0257868766784668 3.221225472 0.011397631963094075 282.62234492484396
2197 512 512 512 90 1.0331628322601318 3.221225472 0.011479587025112576 280.6046476195785
2197 512 512 512 90 1.0406270027160645 3.221225472 0.011562522252400715 278.59193709496907
2197 512 512 512 90 1.029627799987793 3.221225472 0.011440308888753255 281.56805059404684
2197 512 512 512 90 1.030975103378296 3.221225472 0.01145527892642551 281.2000906035683
2197 512 512 512 90 1.0281450748443604 3.221225472 0.011423834164937337 281.9741100485127
2197 512 512 512 90 1.0318272113800049 3.221225472 0.011464746793111165 280.9678687309118
2197 512 512 512 90 1.0405371189117432 3.221225472 0.011561523543463813 278.61600245765936
2197 512 512 512 90 1.0330379009246826 3.221225472 0.01147819889916314 280.63858278626407
2197 512 512 512 90 1.0484299659729004 3.221225472 0.011649221844143338 276.5185104290443
2197 512 512 512 90 1.0340020656585693 3.221225472 0.01148891184065077 280.3768987592422
2197 512 512 512 90 1.054955005645752 3.221225472 0.0117217222849528 274.8082059694499
2197 512 512 512 90 1.0309948921203613 3.221225472 0.011455498801337349 281.1946932964582
2197 512 512 512 90 1.0436489582061768 3.221225472 0.011596099535624186 277.7852554735432
2197 512 512 512 90 1.0267071723937988 3.221225472 0.011407857471042209 282.3690145302729
2197 512 512 512 90 1.029412031173706 3.221225472 0.011437911457485623 281.62706836586375
2197 512 512 512 90 1.0439260005950928 3.221225472 0.01159917778438992 277.71153541030293


==> paper.yml <==
title: "Distributed Parallelization of xPU Stencil Computations in Julia"
keywords:
  - Julia
  - Distributed Parallelization
  - xPU
  - GPU
  - Supercomputing
  - Stencil Computations
  - Staggered Grid
authors:
  - name: Samuel Omlin
    orcid: 0000-0000-0000-000X
    affiliation: 1
  - name: Ludovic R\"ass
    orcid: 0000-0002-1136-899X
    affiliation: 2, 3
  - name: Ivan Utkin
    orcid: 0000-0000-0000-000X
    affiliation: 2, 3
affiliations:
  - name: Swiss National Supercomputing Centre (CSCS), ETH Zurich, Lugano, Switzerland
    index: 1
  - name: Laboratory of Hydraulics, Hydrology and Glaciology (VAW), ETH Zurich, Zurich, Switzerland
    index: 2
  - name: Swiss Federal Institute for Forest, Snow and Landscape Research (WSL), Birmensdorf, Switzerland
    index: 3
date: June 2022
bibliography: ref.bib
